Enforcing exact physics in scientific machine learning: a data-driven exterior calculus on graphs

As traditional machine learning tools are increasingly applied to science and engineering applications, physics-informed methods have emerged as effective tools for endowing inferences with properties essential for physical realizability. While promising, these methods generally enforce physics weakly via penalization. To enforce physics strongly, we turn to the exterior calculus framework underpinning combinatorial Hodge theory and physics-compatible discretization of partial differential equations (PDEs). Historically, these two fields have remained largely distinct, as graphs are strictly topological objects lacking the metric information fundamental to PDE discretization. We present an approach where this missing metric information may be learned from data, using graphs as coarse-grained mesh surrogates that inherit desirable conservation and exact sequence structure from the combinatorial Hodge theory. The resulting data-driven exterior calculus (DDEC) may be used to extract structure-preserving surrogate models with mathematical guarantees of well-posedness. The approach admits a PDE-constrained optimization training strategy which guarantees machine-learned models enforce physics to machine precision, even for poorly trained models or small data regimes. We provide analysis of the method for a class of models designed to reproduce nonlinear perturbations of elliptic problems and provide examples of learning $H(div)/H(curl)$ systems representative of subsurface flows and electromagnetics.

==> oldstuff.txt <==



\subsection{Example}

For concreteness, we will work out an example in which an explicit basis is chosen. We will adopt a lexicographica ordering of simplices, as in {\bf reference here: Building Your Own DEC at Home by Sharif Elcott and Peter Schr\:oder, available at http://multires.caltech.edu/pubs/scomplex.pdf and also added to the refs.tex file} Consider the mesh $M$ defined by the $2$-dimensional cells as seen in Figure \ref{fig:coarsening}.




%\end{document}

\begin{figure}[!h]
\centering
$\vcenter{
\hbox{
\begin{tikzpicture}
% 
\node[circle, fill,inner sep=1.5pt,label={below:$[2]$}] (2) at (-1,-1) {};
\node[circle, fill,inner sep=1.5pt,label={left:$[0]$}] (0) at (-2,0) {};
\node[circle, fill,inner sep=1.5pt,label={above:$[1]$}] (1) at (-1.5,1.2) {};
\node[circle, fill,inner sep=1.5pt,label={right:$[4]$}] (4) at (1,1) {};
\node[circle, fill,inner sep=1.5pt,label={right:$[5]$}] (5) at (1.3,-0.75) {};
\node[circle, fill,inner sep=1.5pt,label={right:$[3]$}] (3) at (0,0) {};

\draw[black] (0) -- (1);
\draw[black] (0) -- (2);
\draw[black] (0) -- (3);
\draw[black] (1) -- (3);
\draw[black] (1) -- (4);
\draw[black] (2) -- (3);
\draw[black] (2) -- (5);
\draw[black] (3) -- (4);
\draw[black] (3) -- (5);
\draw[black] (4) -- (5);

\end{tikzpicture}
}
}
\vcenter{
\hbox{\hskip 0.6cm $\longrightarrow$\hskip 0.6cm }
}
\vcenter{\hbox{
\begin{tikzpicture}
% 
\node[circle, fill,inner sep=1.5pt,label={below:$[2]$}] (2) at (-1,-1) {};
\node[circle, fill,inner sep=1.5pt,label={left:$[0]$}] (0) at (-2,0) {};
\node[circle, fill,inner sep=1.5pt,label={above:$[1]$}] (1) at (-1.5,1.2) {};
\node[circle, fill,inner sep=1.5pt,label={right:$[4]$}] (4) at (1,1) {};
\node[circle, fill,inner sep=1.5pt,label={right:$[5]$}] (5) at (1.3,-0.75) {};
\node[circle, fill,inner sep=1.5pt,label={right:$[3]$}] (3) at (0,0) {};

\draw[black] (0) -- (1);
\draw[black] (0) -- (2);
\draw[black] (0) -- (3);
\draw[black] (1) -- (3);
\draw[black] (1) -- (4);
\draw[black] (2) -- (3);
\draw[black] (2) -- (5);
\draw[black] (3) -- (4);
\draw[black] (3) -- (5);
\draw[black] (4) -- (5);

\begin{pgfonlayer}{background}
\fill[red!15] (0.center) -- (1.center) -- (3.center);
\fill[red!15] (0.center) -- (2.center) -- (3.center);
\fill[blue!15] (1.center) -- (3.center) -- (4.center);
\fill[blue!15] (2.center) -- (3.center) -- (5.center);
\fill[blue!15] (3.center) -- (4.center) -- (5.center);
\end{pgfonlayer}

\end{tikzpicture}
}}
$


\caption{The mesh of $N_f=5$ cells defined on the nodes $[0]$, $[1]$, $[2]$, $[3]$, $[4]$, and $[5]$. An example partitioning of $M = P_1 \amalg P_2$, where $P_1=\left\{-[0,1,3],[1,2,3]\right\}$ and $P_2=\left\{[1,3,4],-[3,4,5],-[2,3,5]\right\}$.\label{fig:coarsening}}
\end{figure}



In this example, the fine chain complex spaces are:
\begin{eqnarray*}
    F_2&=& span \left(\begin{bmatrix}1\\0\\0\\0\\0\end{bmatrix},
                      \begin{bmatrix}0\\1\\0\\0\\0\end{bmatrix},
                      \begin{bmatrix}0\\0\\1\\0\\0\end{bmatrix},
                      \begin{bmatrix}0\\0\\0\\1\\0\end{bmatrix},
                      \begin{bmatrix}0\\0\\0\\0\\1\end{bmatrix}\right) \cong \mathbb{R}^5\\
    F_1 &=& span \left(\begin{bmatrix}1\\0\\0\\0\\0\\0\\0\\0\\0\\0\end{bmatrix}, 
                       \begin{bmatrix}0\\1\\0\\0\\0\\0\\0\\0\\0\\0\end{bmatrix},\ldots,
                       \begin{bmatrix}0\\0\\0\\0\\0\\0\\0\\0\\0\\1\end{bmatrix}\right) \cong \mathbb{R}^{10}\\
    F_0&=& span \left(\begin{bmatrix}1\\0\\0\\0\\0\\0\end{bmatrix},
                      \begin{bmatrix}0\\1\\0\\0\\0\\0\end{bmatrix},
                      \begin{bmatrix}0\\0\\1\\0\\0\\0\end{bmatrix},
                      \begin{bmatrix}0\\0\\0\\1\\0\\0\end{bmatrix},
                      \begin{bmatrix}0\\0\\0\\0\\1\\0\end{bmatrix},
                      \begin{bmatrix}0\\0\\0\\0\\0\\1\end{bmatrix} \right) \cong \mathbb{R}^6\\
\end{eqnarray*}
which correspond to the basis vectors $-[0,1,3]$,$[0,2,3]$,$[1,3,4]$,$-[2,3,5]$, and $-[3,4,5]$ for $F_2$; the basis vectors $[0,1]$,$[0,2]$,$[0,3]$,$\ldots$,$[4,5]$ for $F_1$; and the basis vectors $[0]$, $[1]$, $[2]$, $[3]$, $[4]$, and $[5]$ for $F_0$.



The fine differential and codifferential operators are
{\bf TO DO}

And the coarse chain complex spaces are
\begin{eqnarray*}
    C_2&=& span \left(\begin{bmatrix}1\\1\\0\\0\\0\end{bmatrix},
                      \begin{bmatrix}0\\0\\1\\1\\1\end{bmatrix}\right)
                      \cong \mathbb{R}^2\\
    C_1 &=& span \left(\begin{bmatrix}1\\1\\0\\0\\0\\0\\0\\0\\0\\0\end{bmatrix}, 
                       \begin{bmatrix}0\\0\\0\\1\\0\\1\\0\\0\\0\\0\end{bmatrix},
                       \begin{bmatrix}0\\0\\0\\0\\1\\0\\1\\0\\0\\1\end{bmatrix}
                       \right) \cong \mathbb{R}^{3}\\
    C_0&=& span \left(\begin{bmatrix}0\\1\\0\\0\\0\\0\end{bmatrix},
                      \begin{bmatrix}0\\0\\1\\0\\0\\0\end{bmatrix}
                      \right) \cong \mathbb{R}^2\\
\end{eqnarray*}
which correspond to $-[0,1,3]+[0,2,3]$ and $[1,3,4]-[2,3,5]-[3,4,5]$ as the basis for $C_2$; and $[0,1]-[0,2]$, $[1,3]-[2,3]$, and $[1,4]+[4,5]-[2,5]$ as the basis for $C_1$; and $[1]$, $[2]$ as the basis for $C_0$.

\begin{figure}[!h]
\centering
$
\vcenter{\hbox{\begin{tikzpicture}
% 
\node[circle, fill,inner sep=1.5pt] (2) at (-1,-1) {};
\node[circle, fill,inner sep=1.5pt] (0) at (-2,0) {};
\node[circle, fill,inner sep=1.5pt] (1) at (-1.5,1.2) {};
\node[circle, fill,inner sep=1.5pt] (4) at (1,1) {};
\node[circle, fill,inner sep=1.5pt] (5) at (1.3,-0.75) {};
\node[circle, fill,inner sep=1.5pt] (3) at (0,0) {};

\draw[black] (0) -- (1);
\draw[black] (0) -- (2);
\draw[black] (0) -- (3);
\draw[black] (1) -- (3);
\draw[black] (1) -- (4);
\draw[black] (2) -- (3);
\draw[black] (2) -- (5);
\draw[black] (3) -- (4);
\draw[black] (3) -- (5);
\draw[black] (4) -- (5);

\begin{pgfonlayer}{background}
\fill[red!15] (0.center) -- (1.center) -- (3.center);
\fill[red!15] (0.center) -- (2.center) -- (3.center);
\fill[blue!15] (1.center) -- (3.center) -- (4.center);
\fill[blue!15] (2.center) -- (3.center) -- (5.center);
\fill[blue!15] (3.center) -- (4.center) -- (5.center);
\end{pgfonlayer}
\end{tikzpicture}}}
\vcenter{\hbox{\hskip 0.6cm $\longrightarrow$\hskip 0.6cm }}
\vcenter{
	\hbox{\begin{tikzpicture}
% 
\node[circle, fill,inner sep=1.5pt] (2) at (-1  ,   -1) {};
\node[circle, fill,inner sep=0.0pt] (0) at (-2  ,    0) {};
\node[circle, fill,inner sep=1.5pt] (1) at (-1.5,  1.2) {};
\node[circle, fill,inner sep=0.0pt] (4) at (1   ,    1) {};
\node[circle, fill,inner sep=0.0pt] (5) at (1.3 ,-0.75) {};
\node[circle, fill,inner sep=0.0pt] (3) at (0   ,    0) {};

\draw[black] (0) -- (1);
\draw[black] (0) -- (2);
\draw[black] (1) -- (3);
\draw[black] (1) -- (4);
\draw[black] (2) -- (3);
\draw[black] (2) -- (5);
\draw[black] (4) -- (5);

\begin{pgfonlayer}{background}
\fill[red!15] (0.center) -- (1.center) -- (3.center);
\fill[red!15] (0.center) -- (2.center) -- (3.center);
\fill[blue!15] (1.center) -- (3.center) -- (4.center);
\fill[blue!15] (2.center) -- (3.center) -- (5.center);
\fill[blue!15] (3.center) -- (4.center) -- (5.center);
\end{pgfonlayer}

\end{tikzpicture}}}
$
\caption{The result of coarsening.\label{fig:coarsened}}
\end{figure}



Finally, let us compute the image of $f=[a_1, a_2, a_3, a_4, a_5]\in F^2$ under $\pi^2$. Since $C_2$ is spanned by $[1,1,0,0,0]^T$ and $[0,0,1,1,1]^T$, it follows that $C^2$ is spanned by $c_1^*:=[\frac{1}{2},\frac{1}{2},0,0,0]$ and $c_2^*:=[0,0,\frac{1}{3},\frac{1}{3},\frac{1}{3}]$. Then, the nearest point projection of $f$ onto $c_1^*\oplus c_2^*$ is 
\begin{align}
 \pi^2(f)&=&(f\cdot c_1^*)c_1^* + (f\cdot c_2^*)c_2^*\\
    &=&\frac{a_1+a_2}{2}c_1^* + \frac{a_3+a_4+a_5}{3}c_2^*
\end{align}
{\bf In an example, include the back face where DIV, GRAD, and CURL are included.}

\subsection{Dual coarsened graph}
Another advantage of following this coarsening process is that the dual to the coarse chain complex can be obtained through associating $C^k$ with $C^{n-k}$ instead, and taking the transpose of the operators. {\bf todo: add details! Note to Nat and Xiaozhe: please move this around and modify as you see fit. I put this subsection as a placeholder, but it sounds like we might want to put it somewhere else. What happens to the edges dual to those on the boundary of the domain? Do those look like the edges which connect to the virtual nodes?}



\begin{figure}[!h]
\centering
$
\vcenter{\hbox{\begin{tikzpicture}
\node[circle, fill,inner sep=1.5pt,label={below:$[2]$}] (2) at (-1,-1) {};
\node[circle, fill,inner sep=0pt](0) at (-2,0) {};
\node[circle, fill,inner sep=1.5pt,label={above:$[1]$}] (1) at (-1.5,1.2) {};
\node[circle, fill,inner sep=0pt](4) at (1,1) {};
\node[circle, fill,inner sep=0pt](5) at (1.3,-0.75) {};
\node[circle, fill,inner sep=0pt] (3) at (0,0) {};
% coarse nodes
\node[circle, fill,inner sep=2.5pt, red] (p1) at (barycentric cs:0=0.5,1=0.5,2=0.5,3=0.5) {};
\node[circle, fill,inner sep=2.5pt,blue] (p2) at (barycentric cs:1=0.15,2=0.15,3=0.5,4=0.5,5=0.5) {};
\draw[black] (0) -- (1);
\draw[black] (0) -- (2);
\draw[black] (1) -- (3);
\draw[black] (1) -- (4);
\draw[black] (2) -- (3);
\draw[black] (2) -- (5);
\draw[black] (4) -- (5);
% coarse edge
\draw[black] (p1) -- (p2);
\begin{pgfonlayer}{background}
\fill[red!15] (0.center) -- (1.center) -- (3.center);
\fill[red!15] (0.center) -- (2.center) -- (3.center);
\fill[blue!15] (1.center) -- (3.center) -- (4.center);
\fill[blue!15] (2.center) -- (3.center) -- (5.center);
\fill[blue!15] (3.center) -- (4.center) -- (5.center);
\end{pgfonlayer}
\end{tikzpicture}}}
\vcenter{\hbox{\hskip 0.6cm $\longrightarrow$\hskip 0.6cm }}
\vcenter{\hbox{
\begin{tikzpicture}
% 
\node[circle, fill,inner sep=0pt] (2) at (-1,-1) {};
\node[circle, fill,inner sep=0pt](0) at (-2,0) {};
\node[circle, fill,inner sep=0pt] (1) at (-1.5,1.2) {};
\node[circle, fill,inner sep=0pt](4) at (1,1) {};
\node[circle, fill,inner sep=0pt](5) at (1.3,-0.75) {};
\node[circle, fill,inner sep=0pt] (3) at (0,0) {};
% coarse nodes
\node[circle, fill,inner sep=2.5pt, red, label={below:$[1]$}] (p1) at (barycentric cs:0=0.5,1=0.5,2=0.5,3=0.5) {};
\node[circle, fill,inner sep=2.5pt,blue, label={below:$[2]$}] (p2) at (barycentric cs:1=0.15,2=0.15,3=0.5,4=0.5,5=0.5) {};
% coarse edge
\draw[black] (p1) -- (p2);
% "virtual" - note that these are dual to [0,1]-[0,2] and [1,4]+[4,5]-[2,5]
\draw[black] (-2.2,0.2) -- (p1);
\draw[black] (p2) -- (1.5,0.2);
%
\begin{pgfonlayer}{background}
\fill[red!15] (0.center) -- (1.center) -- (3.center);
\fill[red!15] (0.center) -- (2.center) -- (3.center);
\fill[blue!15] (1.center) -- (3.center) -- (4.center);
\fill[blue!15] (2.center) -- (3.center) -- (5.center);
\fill[blue!15] (3.center) -- (4.center) -- (5.center);
\end{pgfonlayer}
\end{tikzpicture}
}}
$
\caption{Dual complex to the coarsened complex.\label{fig:coarse-dual}}
\end{figure}



